The Partner Modelling Questionnaire: A validated self-report measure of perceptions toward machines as dialogue partners

Recent work has looked to understand user perceptions of speech agent capabilities as dialogue partners (termed partner models), and how this affects user interaction. Yet, currently partner model effects are inferred from language production as no metrics are available to quantify these subjective perceptions more directly. Through three studies, we develop and validate the Partner Modelling Questionnaire (PMQ): an 18-item self-report semantic differential scale designed to reliably measure people's partner models of non-embodied speech interfaces. Through principal component analysis and confirmatory factor analysis, we show that the PMQ scale consists of three factors: communicative competence and dependability, human-likeness in communication, and communicative flexibility. Our studies show that the measure consistently demonstrates good internal reliability, strong test-retest reliability over 12 and 4-week intervals, and predictable convergent/divergent validity. Based on our findings we discuss the multidimensional nature of partner models, whilst identifying key future research avenues that the development of the PMQ facilitates. Notably, this includes the need to identify the activation, sensitivity, and dynamism of partner models in speech interface interaction.

==> 2022-PMQ-article/materials/The_PMQ.txt <==
Each of the items are outlined below within their respective factors. Poles for 1/2 of the items within each factor need to be reversed (pos/neg) during administration. These are then reverse scored prior to analysis so that higher scores represent increased perceived competence, human-likeness and flexibility respectively.

All items should be presented in a single block, with the order of items being fully randomised between participants.

Each word in each item should be placed at opposite ends of a pole, separated by a 7-point semantic differential scale represented like so: 
<<<   <<   <   N   >   >>   >>> 

Prior to analysis these are turned into numeric scores:
<<< = 1; << = 2; < = 3; N = 4; > = 5; >> = 6; >>> = 7 

Participants are asked: “Thinking about the speech interface you interact with most frequently, how would you rate its communicative ability on a scale between each of the following poles?” Along with reminders to "respond as quickly and accurately as possible" and to "try to only use neutral responses when necessary". 

The opening part of the question can be adjusted to better suit your needs but any adjustments should be kept to a minimum.


Factor 1: Communicative competence and dependability
incompetent/competent
unreliable/dependable
incapable/capable
inconsistent/consistent
uncertain/reliable
amateur/expert
inefficient/efficient
vague/precise
uncooperative/cooperative

Factor 2: Human-likeness in communication
machine-like/human-like
tool-like/life-like
cold/warm
apathetic/empathetic
generic/personal
transactional/social

Factor 3: Communicative flexibility
inflexible/flexible
literal/interpretive
predetermined/spontaneous 
